Staggercast: Demand-Side Management for ISPs

The continuing expansion of Internet media consumption has increased traffic volumes, and hence congestion, on access links. In response, both mobile and wireline ISPs must either increase capacity or perform traffic engineering over existing resources. Unfortunately, provisioning timescales are long, the process is costly, and single-homing means operators cannot balance across the last mile. Inspired by energy and transport networks, we propose demand-side management of users to reduce the impact caused by consumption patterns out-pacing that of edge network provision. By directly affecting user behaviour through a range of incentives, our techniques enable resource management over shorter timescales than is possible in conventional networks. Using survey data from 100 participants we explore the feasibility of introducing the principles of demand-side management in today's networks.

==> figs/survey/delay_3hr/delay_over_3hrs.dat <==
Gaming	46
Short video clips	38
Social networking	34
Audio streaming	28
Watching video	27
VoIP	18
Instant messaging	12
Web browsing 	7
Sending email	6
Checking email	5
Remote working	3





==> figs/survey/flexible_vids/pc_delay_flexible_vids.dat <==
0%	13	13%
10%	13	13%
20%	7	7%
30%	10	10%
40%	7	7%
50%	7	7%
60%	4	4%
70%	5	5%
80%	6	6%
90%	2	2%
100%	12	12%


==> figs/survey/flexible_vids/pc_replace_flexible_vids.dat <==
0%	19	19%
10%	10	10%
20%	14	14%
30%	14	14%
40%	3	3%
50%	9	9%
60%	2	2%
70%	2	2%
80%	4	4%
90%	2	2%
100%	0	0%



==> figs/survey/incentives/incentives.dat <==
Faster service	42	42%
Reduce costs	39	39%
Extra services	38	38%
Reward points	32	32%
Eco friendly	29	29%
Other	13	13%



==> figs/survey/week_quit/week_quit.dat <==
Sending email	78	11	5	16
Checking email	77	14	2	16
Web browsing	64	21	6	27
Remote working	60	20	11	31
Instant messaging	54	18	18	36
VoIP	40	27	23	50
Watching video	29	38	24	62
Social networking	29	32	28	60
Audio streaming	27	32	32	64
Short video clips	22	32	38	70
Gaming	15	22	50	72

